On a methodology to determine whether the fluid slips adjacent to a solid surface

We discuss a methodology that could be gainfully exploited using easily measurable experimental quantities to ascertain if the ``no-slip" boundary condition is appropriate for the flows of fluids past a solid boundary.

==> figure.tikz <==

% our dimension parameters $\ell, b, h$
% can be given in the main file 
%\tikzmath{\l = 6; \b =4; \h =0.4;}


% Vector Styles
\tikzset{
  load/.style   = {ultra thick,-latex},
  stress/.style = {-latex},
  dim/.style    = {latex-latex},
  axis/.style   = {-latex,black!55},
}

% Drawing View
\tikzset{dimetric2/.style={
  x={(0.935cm,-0.118cm)},
  y={(0.354cm, 0.312cm)},
  z={(0.000cm, 0.943cm)},
}}

\begin{tikzpicture}[dimetric2]

% draw 3D box
\coordinate (V) at (0.2,0.2,0.2);
\begin{scope}[shift=(V)]
\draw[fill=gray!20, fill opacity=0.5] (0,0,\h) -- (\l,0,\h) -- (\l,\b,\h) -- (0,\b,\h) -- cycle; 
\draw[fill=gray!50, fill opacity=0.5] (\l,0,0) -- (\l,\b,0) -- (\l,\b,\h) -- (\l,0,\h) -- cycle; 
\draw[fill=gray!10, fill opacity=0.5] (0,0,0) -- (\l,0,0) -- (\l,0,\h) -- (0,0,\h) -- cycle; 

% draw hidden lines
\draw[gray, style=dashed] (0,0,0) -- (0,\b,0);
\draw[gray, style=dashed] (0,\b,0) -- (0,\b,\h); 
\draw[gray, style=dashed] (0,\b,0) -- (\l,\b,0); 

% draw dimensions
\draw (\l+0.1,0,0) -- ++(0.4,0,0);
\draw (\l+0.1,\b,0) -- ++(0.4,0,0);
\draw[dim] (\l+0.4,0,0) -- ++(0,\b,0) node[midway,right] {$b$};

\draw (0,-0.1,0) -- ++(0,-0.4,0);
\draw (0,-0.1,\h) -- ++(0,-0.4,0);
\draw[dim] (0,-0.4,0) -- ++(0,0,\h) node[midway,left] {$h$};

\draw (0,-0.1,0) -- ++(0,-0.4,0);
\draw (\l,-0.1,0) -- ++(0,-0.4,0);
\draw[dim] (0,-0.4,0) -- ++(\l,0,0) node[midway,below] {$\ell$};

\end{scope}
\end{tikzpicture}

